Real-time Skeletonization for Sketch-based Modeling

Skeleton creation is an important phase in the character animation pipeline. However, handcrafting skeleton takes extensive labor time and domain knowledge. Automatic skeletonization provides a solution. However, most of the current approaches are far from real-time and lack the flexibility to control the skeleton complexity. In this paper, we present an efficient skeletonization method, which can be seamlessly integrated into the sketch-based modeling process in real-time. The method contains three steps: local sub-skeleton extraction; sub-skeleton connection; and global skeleton refinement. Firstly, the local skeleton is extracted from the processed polygon stroke and forms a subpart along with the sub-mesh. Then, local sub-skeletons are connected according to the intersecting relationships and the modeling sequence of subparts. Lastly, a global refinement method is proposed to give users coarse-to-fine control on the connected skeleton. We demonstrate the effectiveness of our method on a variety of examples created by both novices and professionals.

==> bib.txt <==
@inproceedings{tai2004prototype,
  title={Prototype modeling from sketched silhouettes based on convolution surfaces},
  author={Tai, Chiew-Lan and Zhang, Hongxin and Fong, Jacky Chun-Kin},
  booktitle={Computer graphics forum},
  volume={23},
  number={1},
  pages={71--83},
  year={2004},
  organization={Wiley Online Library}
}

@inproceedings{cherlin2005sketch,
  title={Sketch-based modeling with few strokes},
  author={Cherlin, Joseph Jacob and Samavati, Faramarz and Sousa, Mario Costa and Jorge, Joaquim A},
  booktitle={Proceedings of the 21st spring conference on Computer graphics},
  pages={137--145},
  year={2005}
}

@incollection{nealen2005sketch,
  title={A sketch-based interface for detail-preserving mesh editing},
  author={Nealen, Andrew and Sorkine, Olga and Alexa, Marc and Cohen-Or, Daniel},
  booktitle={ACM SIGGRAPH 2005 Papers},
  pages={1142--1147},
  year={2005}
}

@incollection{schmidt2007shapeshop,
  title={Shapeshop: Sketch-based solid modeling with blobtrees},
  author={Schmidt, Ryan and Wyvill, Brian and Sousa, Mario Costa and Jorge, Joaquim A},
  booktitle={ACM SIGGRAPH 2007 courses},
  pages={43--es},
  year={2007}
}

@incollection{alexe2007shape,
  title={Shape modeling by sketching using convolution surfaces},
  author={Alexe, Anca and Barthe, Loic and Cani, Marie Paule and Gaildrat, V{\'e}ronique},
  booktitle={ACM SIGGRAPH 2007 courses},
  pages={39--es},
  year={2007}
}

@incollection{nealen2007fibermesh,
  title={Fibermesh: designing freeform surfaces with 3d curves},
  author={Nealen, Andrew and Igarashi, Takeo and Sorkine, Olga and Alexa, Marc},
  booktitle={ACM SIGGRAPH 2007 papers},
  pages={41--es},
  year={2007}
}

@inproceedings{sugihara2008sketch,
  title={A Sketch-Based Method to Control Deformation in a Skeletal Implicit Surface Modeler.},
  author={Sugihara, Masamichi and De Groot, Erwin and Wyvill, Brian and Schmidt, Ryan},
  booktitle={SBM},
  pages={65--72},
  year={2008}
}

@article{cordier2011sketching,
  title={Sketching of mirror-symmetric shapes},
  author={Cordier, Frederic and Seo, Hyewon and Park, Jinho and Noh, Jun Yong},
  journal={IEEE Transactions on Visualization and Computer Graphics},
  volume={17},
  number={11},
  pages={1650--1662},
  year={2011},
  publisher={IEEE}
}


@article{jacobson2011bounded,
  title={Bounded biharmonic weights for real-time deformation.},
  author={Jacobson, Alec and Baran, Ilya and Popovic, Jovan and Sorkine, Olga},
  journal={ACM Trans. Graph.},
  volume={30},
  number={4},
  pages={78},
  year={2011},
  publisher={Citeseer}
}
